Challenges in modelling diffusiophoretic transport

The methodology to simulate transport phenomena in bulk systems is well-established. In contrast, there is no clear consensus about the choice of techniques to model cross-transport phenomena and phoretic transport, mainly because some of the hydrodynamic descriptions are incomplete from a thermodynamic point of view. In the present paper, we use a unified framework to describe diffusio-osmosis(phoresis), and we report non-equilibrium Molecular Dynamics (NEMD) on such systems. We explore different simulation methods to highlight some of the technical problems that arise in the calculations. For diffusiophoresis, we use two NEMD methods: boundary-driven and field-driven. Although the two methods should be equivalent in the limit of very weak gradients, we find that finite Peclet-number effects are much stronger in boundary-driven flows than in the case where we apply fictitious color forces.

==> Figs/0.Colloid_results/D.dat <==
# Diffusion coefficients 
# Epsilon D
1.5 0.01130573282
2.0 0.01023841644
2.5 0.007922916706
3.0 0.007004178947
4.0 0.004880613015
5.0 0.004689206517


==> Figs/0.Colloid_results/DCVMC.dat <==
#Epsilon Velocity error
0.5 0.012833	0.000046
1.5 -0.013059	0.000072
2.0 -0.017258	0.000071
2.5 -0.018314	0.000055
3.0 -0.018952	0.000071
4.0 -0.018553	0.000072
5.0 -0.018763	0.000072


==> Figs/0.Colloid_results/DCVMC2.dat <==
#Epsilon Velocity error Pe
0.5	0.012833	0.000046	 22.10539931
1.0 0.000098	0.000060 0.1360314019
1.5 -0.013059	0.000072 23.70191743
2.0 -0.017258	0.000071 34.58835849
2.5 -0.018314	0.000055 47.43188634
3.0 -0.018952	0.000071 55.52263791
4.0 -0.018553	0.000072 78.00313324
5.0 -0.018763	0.000072 82.10605686


==> Figs/0.Colloid_results/FDMD.dat <==
# Epsilon vx error
1.5 0.002271	0.001386
2.0 0.002307	0.001317
2.5 0.004155	0.001176
3.0 0.003719	0.000997
4.0 0.003203	0.000955
5.0 0.001823	0.000921


==> Figs/0.Colloid_results/FDMD_fixed.dat <==
#Epsilon Velocity error
0.5 -0.016518	0.004414
1.5 0.013768	0.00462
2.0 0.034568	0.003717
2.5 0.038714	0.003013
3.0 0.041142	0.002743
4.0 0.035652	0.002532
5.0 0.026938	0.002093


==> Figs/0.Colloid_results/FDMD_free.dat <==
#Epsilon Velocity error
0.5 0.023056	0.002116
1.5 -0.022203	0.001894
2.0 -0.034551	0.00143
2.5 -0.049157	0.00071
3.0 -0.045933	0.001033
4.0 -0.031886	0.002625
5.0 -0.028629	0.00118


==> Figs/0.Colloid_results/Theory.dat <==
#Epsilon V0 v1
0.5 0.5027292738	-0.01509931734
1.5 0.02677133599	0.0195724654
2.0 0.04370553822	0.02792557216
2.5 0.06608660512	0.03469073291
3.0 0.08576998387	0.03879545719
4.0 0.1175700924	0.03971929594
5.0 0.1447045328	0.03501710675


==> Figs/0.Colloid_results/Theory_rh.dat <==
#Epsilon V0 v1 Radius with Slip boundary condition 1/(L5*4*PI()*$M$3)

0.5 -0.02119589308	-0.01813661852
1.5 0.03102490285	0.02209429596
2.0 0.02998740561	0.02177286519
2.5 0.006667166296	0.005375425427
3.0 0.003434808723	0.00268358735
4.0 0.0004488968375	0.0003925030718
5.0 0.0002096878091	0.0001903087883


==> Figs/0.Colloid_results/Theory_rh_non_slip.dat <==
#Results with non_slip boundary condition 1/(L5*6*PI()*$M$3)
#Epsilon V0 v1 Radius 

0.5   -0.0359712119	-0.03453240731 
1.5   0.04656100953	0.03120405284
2.0   0.07145389529	0.04022959919
2.5   0.1090284623	0.04226028889
3.0   0.1492238977	0.03384681535
4.0   0.2001358377	0.006135165803
5.0   0.2529017722	-0.03805781029



==> Figs/0.Colloid_results/rh.dat <==
# Results with all the Hydrodynamic radius using both slip and non-slip bc.
# Epsilon rh_ns rh_slip D
0.5 1.979326218 2.968989327     
1   1.594998597 2.392497896
1.5 2.085550768 3.128326152 
2   2.302961588 3.454442382 
2.5 2.976010054 4.46401508 
3   3.366373125 5.049559688 
4   4.831089803 7.246634705
5   5.028287768 7.542431653



==> Figs/1.Colloid_rho_dist/2.DCV/E_0.5/distribution_E_0.5.dat <==
# x rho_solu rho_solv
0.000000000000000000e+00 5.098095260254998928e-01 2.271098214177952324e-01
1.025985565185546955e+00 5.010979239880510860e-01 2.474423718335014843e-01
2.051971130371093910e+00 4.837815603154999033e-01 2.639779787196779304e-01
3.077956695556641087e+00 4.633421694974471650e-01 2.851652523541526318e-01
4.103942260742187820e+00 4.344952608640090252e-01 3.118342604782297633e-01
5.129927825927734553e+00 4.044484523272973142e-01 3.424317080116469625e-01
6.155913391113282174e+00 3.715662638821721209e-01 3.756672916337640555e-01
7.181898956298828907e+00 3.322818697887702233e-01 4.145571980877344465e-01
8.207884521484375639e+00 2.875239596982539503e-01 4.610985210481809426e-01
9.233870086669922372e+00 2.323450011327527764e-01 5.160802357939647811e-01
1.025985565185546911e+01 1.781440431733417318e-01 5.684484699285174969e-01
1.128584121704101584e+01 1.520256740459710043e-01 5.964159998657240225e-01
1.231182678222656435e+01 1.430592987413893957e-01 6.047577697412056530e-01
1.333781234741211108e+01 1.374789423419292556e-01 6.102888151857358556e-01
1.436379791259765781e+01 1.383583210381625073e-01 6.076588975895251821e-01
1.538978347778320455e+01 1.423031974324788229e-01 6.070342921604254816e-01
1.641576904296875128e+01 1.467000909136441933e-01 6.002786913351584319e-01
1.744175460815429801e+01 1.530036746520623547e-01 5.960215122262918497e-01
1.846774017333984474e+01 1.576717783853368582e-01 5.920355433695352332e-01
1.949372573852539148e+01 1.650848586096565762e-01 5.848690179198595684e-01
2.051971130371093821e+01 1.705255006368182058e-01 5.777435849326256756e-01
2.154569686889648494e+01 1.806260279047660344e-01 5.680704192740616554e-01
2.257168243408203168e+01 1.899622353713152079e-01 5.584136906004748546e-01
2.359766799926757841e+01 2.006462756059212704e-01 5.460695148832589441e-01
2.462365356445312869e+01 2.144040320311007553e-01 5.334048179590056282e-01
2.564963912963867543e+01 2.285809315731756886e-01 5.204442553051782383e-01
2.667562469482422216e+01 2.455603370537130514e-01 5.006541253936909186e-01
2.770161026000976889e+01 2.635999280652224774e-01 4.828117782018965798e-01
2.872759582519531563e+01 2.857405468283236716e-01 4.627422195458121279e-01
2.975358139038086236e+01 3.122944960575669837e-01 4.368704051930862864e-01
3.077956695556640909e+01 3.434097086177385627e-01 4.031088380517278691e-01
3.180555252075195583e+01 3.779191585755198868e-01 3.720182809690206205e-01
3.283153808593750256e+01 4.153708288440594032e-01 3.311888102878443596e-01
3.385752365112305284e+01 4.616820340148402591e-01 2.859377906480408682e-01
3.488350921630859602e+01 5.162446056437277608e-01 2.311944121844100308e-01
3.590949478149414631e+01 5.701168239036176200e-01 1.785714047827271223e-01
3.693548034667968949e+01 5.991363208793034634e-01 1.500367988638363070e-01
3.796146591186523978e+01 6.086368981956216118e-01 1.401252969231175372e-01
3.898745147705078296e+01 6.100833528735319922e-01 1.370926731949853317e-01
4.001343704223633324e+01 6.104285295580413884e-01 1.379063039513145350e-01
4.103942260742187642e+01 6.079383263341229249e-01 1.404540366226428860e-01
4.206540817260742671e+01 6.021689446074407481e-01 1.455084095028622571e-01
4.309139373779296989e+01 5.973940004718134578e-01 1.505792193680547675e-01
4.411737930297852017e+01 5.925615268887812759e-01 1.568417106440338771e-01
4.514336486816406335e+01 5.854771863639831597e-01 1.625124704608620629e-01
4.616935043334961364e+01 5.784996862415408003e-01 1.697940548053733234e-01
4.719533599853515682e+01 5.688511760604368916e-01 1.794014725240294927e-01
4.822132156372070710e+01 5.576658077840517258e-01 1.880473266215735018e-01
4.924730712890625739e+01 5.454202539766964675e-01 2.020845117913509237e-01
5.027329269409180057e+01 5.271176712055644087e-01 2.087497091992480125e-01


==> Figs/1.Colloid_rho_dist/2.DCV/E_1.0/distribution_E_1.0.dat <==
# x rho_solu rho_solv
0.000000000000000000e+00 3.616547619414516856e-01 3.743605513281460517e-01
1.025985565185546955e+00 3.432289017829983080e-01 4.045635112221322438e-01
2.051971130371093910e+00 3.266193284644285377e-01 4.213538913754418247e-01
3.077956695556641087e+00 3.045855501036731638e-01 4.436342245108412241e-01
4.103942260742187820e+00 2.822230320433916639e-01 4.637530941218558911e-01
5.129927825927734553e+00 2.605590858446034663e-01 4.874305709802422837e-01
6.155913391113282174e+00 2.386732403486353793e-01 5.079028357682470185e-01
7.181898956298828907e+00 2.178064879211989713e-01 5.305694380505903140e-01
8.207884521484375639e+00 2.011311666627235151e-01 5.472365408165783540e-01
9.233870086669922372e+00 1.739854859743329429e-01 5.744233139674096433e-01
1.025985565185546911e+01 1.542035745553336779e-01 5.947147719206736793e-01
1.128584121704101584e+01 1.466836539286673069e-01 5.994897160562953076e-01
1.231182678222656435e+01 1.446125938216517304e-01 6.031880376759670703e-01
1.333781234741211108e+01 1.472342929253744603e-01 6.022100370698765248e-01
1.436379791259765781e+01 1.557979620980364521e-01 5.911808201507664506e-01
1.538978347778320455e+01 1.759990166339323314e-01 5.724508757702518880e-01
1.641576904296875128e+01 1.994052832402101461e-01 5.482556338851101163e-01
1.744175460815429801e+01 2.178475803836397162e-01 5.304132866933161106e-01
1.846774017333984474e+01 2.398238292969774310e-01 5.084534747649539499e-01
1.949372573852539148e+01 2.635506171102935946e-01 4.851376115760457353e-01
2.051971130371093821e+01 2.843351846128487903e-01 4.640982708063583484e-01
2.154569686889648494e+01 3.031473139182453425e-01 4.469216215061051489e-01
2.257168243408203168e+01 3.228470404123633952e-01 4.239591534941881679e-01
2.359766799926757841e+01 3.453410543524542686e-01 4.046210406695470163e-01
2.462365356445312869e+01 3.633970823489418578e-01 3.826858842186515730e-01
2.564963912963867543e+01 3.860472476463090996e-01 3.619177537010730972e-01
2.667562469482422216e+01 4.051798981587441117e-01 3.419221614773813589e-01
2.770161026000976889e+01 4.257918773190482731e-01 3.235702677513207504e-01
2.872759582519531563e+01 4.459929318549433752e-01 3.017337332102816849e-01
2.975358139038086236e+01 4.702539216799899169e-01 2.801108794739345931e-01
3.077956695556640909e+01 4.888688071656701051e-01 2.568689827174204243e-01
3.180555252075195583e+01 5.129900826184179419e-01 2.360597597374007595e-01
3.283153808593750256e+01 5.295914374444991024e-01 2.175352776690888390e-01
3.385752365112305284e+01 5.508115850489296861e-01 1.967342731815593937e-01
3.488350921630859602e+01 5.736589941660101832e-01 1.734677209475784798e-01
3.590949478149414631e+01 5.926108378437119351e-01 1.535132211863292351e-01
3.693548034667968949e+01 6.011662885238797660e-01 1.454344430704671287e-01
3.796146591186523978e+01 6.061795689416624722e-01 1.432729795460828404e-01
3.898745147705078296e+01 6.026291801867710296e-01 1.455495019653016142e-01
4.001343704223633324e+01 5.919615769371454617e-01 1.550089868191743547e-01
4.103942260742187642e+01 5.722043209956048093e-01 1.755305625621063070e-01
4.206540817260742671e+01 5.509841733911812200e-01 1.956905246355628847e-01
4.309139373779296989e+01 5.284819409585975736e-01 2.180941351582840193e-01
4.411737930297852017e+01 5.077466844109730371e-01 2.397580813570732716e-01
4.514336486816406335e+01 4.908905563177556886e-01 2.586934880497909206e-01
4.616935043334961364e+01 4.660624905110296590e-01 2.798396692218268478e-01
4.719533599853515682e+01 4.468312180887334395e-01 2.993174964187623188e-01
4.822132156372070710e+01 4.240249014340912170e-01 3.242852765977904950e-01
4.924730712890625739e+01 4.068564706263297914e-01 3.416016402703446198e-01
5.027329269409180057e+01 3.783793941548578843e-01 3.577016670546490085e-01


==> Figs/1.Colloid_rho_dist/2.DCV/E_1.5/distribution_E_1.5.dat <==
# x rho_solu rho_solv
0.000000000000000000e+00 2.054047827565664563e-01 5.308817407651407194e-01
1.025985565185546955e+00 1.969561724787385892e-01 5.489706427315799164e-01
2.051971130371093910e+00 1.873816287300329175e-01 5.594985316089110539e-01
3.077956695556641087e+00 1.778399589512799639e-01 5.717029929538286481e-01
4.103942260742187820e+00 1.691037014363664936e-01 5.769957021162038791e-01
5.129927825927734553e+00 1.614522849298902218e-01 5.861839767179644056e-01
6.155913391113282174e+00 1.550747347590785974e-01 5.920930728169512269e-01
7.181898956298828907e+00 1.509490515300226376e-01 5.969830758474073962e-01
8.207884521484375639e+00 1.439551144225988955e-01 6.036975842102331180e-01
9.233870086669922372e+00 1.408731797395389451e-01 6.063603757763965652e-01
1.025985565185546911e+01 1.372323875672845916e-01 6.108641096599071174e-01
1.128584121704101584e+01 1.387363716926175439e-01 6.091382262373943313e-01
1.231182678222656435e+01 1.409718016493971549e-01 6.077821749768481663e-01
1.333781234741211108e+01 1.490834537352102862e-01 5.977145216788536386e-01
1.436379791259765781e+01 1.778974883986972899e-01 5.704044711406998092e-01
1.538978347778320455e+01 2.341777249576120212e-01 5.139927387019731508e-01
1.641576904296875128e+01 2.866034885395807863e-01 4.623230764289156802e-01
1.744175460815429801e+01 3.341967785385109302e-01 4.149681227121415628e-01
1.846774017333984474e+01 3.732510548422446339e-01 3.741879629858945733e-01
1.949372573852539148e+01 4.080810260070641404e-01 3.407797910215277781e-01
2.051971130371093821e+01 4.402810795756729179e-01 3.076757032792213353e-01
2.154569686889648494e+01 4.657090953340378703e-01 2.804971486208775455e-01
2.257168243408203168e+01 4.873155120854078537e-01 2.611015063488222321e-01
2.359766799926757841e+01 5.064152886278892041e-01 2.415825866894432683e-01
2.462365356445312869e+01 5.248575857713199122e-01 2.248497359835513465e-01
2.564963912963867543e+01 5.365525005819712367e-01 2.117165849874728389e-01
2.667562469482422216e+01 5.513046945982167379e-01 1.977451477576018801e-01
2.770161026000976889e+01 5.590629515070389965e-01 1.874309396849617726e-01
2.872759582519531563e+01 5.713249422993734727e-01 1.764592522132693020e-01
2.975358139038086236e+01 5.800036703668697280e-01 1.680352974129058208e-01
3.077956695556640909e+01 5.840142947010915631e-01 1.621837307613364920e-01
3.180555252075195583e+01 5.918136440723547054e-01 1.568334921515448233e-01
3.283153808593750256e+01 5.967776135352020894e-01 1.505216899206378856e-01
3.385752365112305284e+01 6.041906937595274973e-01 1.448673670887855869e-01
3.488350921630859602e+01 6.072397544726299001e-01 1.414320372287337646e-01
3.590949478149414631e+01 6.089492009101722392e-01 1.379227409362906998e-01
3.693548034667968949e+01 6.116448664462822427e-01 1.387528086775936254e-01
3.796146591186523978e+01 6.060398545693632677e-01 1.407334653672414893e-01
3.898745147705078296e+01 5.977227401713414157e-01 1.500778913262773573e-01
4.001343704223633324e+01 5.677088056045868081e-01 1.792699766442207299e-01
4.103942260742187642e+01 5.137133099573752970e-01 2.346215235519720221e-01
4.206540817260742671e+01 4.578439980228700690e-01 2.882143130672608633e-01
4.309139373779296989e+01 4.133572981844602090e-01 3.356925441713557445e-01
4.411737930297852017e+01 3.696102626699922511e-01 3.770233428943113307e-01
4.514336486816406335e+01 3.386840754370449846e-01 4.096261025948361167e-01
4.616935043334961364e+01 3.056868280970885809e-01 4.424178876225950963e-01
4.719533599853515682e+01 2.816066451067786858e-01 4.665638185528042658e-01
4.822132156372070710e+01 2.621534733873058798e-01 4.848253088614946638e-01
4.924730712890625739e+01 2.390348540181152504e-01 5.088808363743388963e-01
5.027329269409180057e+01 2.198035815958224726e-01 5.174116315770485031e-01


==> Figs/1.Colloid_rho_dist/2.DCV/E_2.0/distribution_E_2.0.dat <==
# x rho_solu rho_solv
0.000000000000000000e+00 1.771331685972983017e-01 5.593259432666607411e-01
1.025985565185546955e+00 1.717747114950181897e-01 5.752040707537837694e-01
2.051971130371093910e+00 1.640164545861959311e-01 5.850251692771351042e-01
3.077956695556641087e+00 1.564800969745538950e-01 5.908109879887980531e-01
4.103942260742187820e+00 1.507764631877712147e-01 5.954297807671442566e-01
5.129927825927734553e+00 1.481301086065838768e-01 6.007389269144949306e-01
6.155913391113282174e+00 1.439222404526464549e-01 6.053659381853286892e-01
7.181898956298828907e+00 1.407499023522167936e-01 6.084149988984361990e-01
8.207884521484375639e+00 1.364187568109568038e-01 6.112257233293870717e-01
9.233870086669922372e+00 1.360653616339660144e-01 6.119900431307860877e-01
1.025985565185546911e+01 1.325067543865929842e-01 6.130913211241995064e-01
1.128584121704101584e+01 1.353421342950077155e-01 6.136090861509528871e-01
1.231182678222656435e+01 1.378076820414556869e-01 6.115133705664730357e-01
1.333781234741211108e+01 1.510476734398802645e-01 5.963420334333301431e-01
1.436379791259765781e+01 1.871926034028054131e-01 5.620133903102888517e-01
1.538978347778320455e+01 2.513872482278178833e-01 4.966517195519568051e-01
1.641576904296875128e+01 3.143902116420468351e-01 4.323255788471341288e-01
1.744175460815429801e+01 3.700622797568390854e-01 3.796943529529619998e-01
1.846774017333984474e+01 4.125354489356464205e-01 3.351419051746495903e-01
1.949372573852539148e+01 4.474640420103240257e-01 2.995476142084310678e-01
2.051971130371093821e+01 4.756370342597343592e-01 2.719992273881213785e-01
2.154569686889648494e+01 5.007609657960369054e-01 2.478286409804449364e-01
2.257168243408203168e+01 5.235755009431666274e-01 2.245949627164183504e-01
2.359766799926757841e+01 5.423629747710981830e-01 2.065800271823725054e-01
2.462365356445312869e+01 5.543290998338599174e-01 1.920743879407723620e-01
2.564963912963867543e+01 5.642570387595561288e-01 1.823026003723507427e-01
2.667562469482422216e+01 5.743082550725749913e-01 1.734348469776266222e-01
2.770161026000976889e+01 5.829623276626068051e-01 1.648876147899407119e-01
2.872759582519531563e+01 5.908356434662632717e-01 1.562910716473258632e-01
2.975358139038086236e+01 5.963584704183063634e-01 1.535460951562807319e-01
3.077956695556640909e+01 6.010101371666052295e-01 1.467083094061324700e-01
3.180555252075195583e+01 6.046673663238349983e-01 1.417443399432840034e-01
3.283153808593750256e+01 6.076588975895255151e-01 1.401006414456519578e-01
3.385752365112305284e+01 6.101326638284676473e-01 1.348243692682549455e-01
3.488350921630859602e+01 6.141104141927308246e-01 1.343641336889166149e-01
3.590949478149414631e+01 6.128036738871186495e-01 1.333121666504336889e-01
3.693548034667968949e+01 6.146446162044604256e-01 1.329834269509060640e-01
3.796146591186523978e+01 6.085793687482048409e-01 1.372734800297264190e-01
3.898745147705078296e+01 5.962598485084488198e-01 1.536447170661384976e-01
4.001343704223633324e+01 5.608381458844839962e-01 1.868885191807445334e-01
4.103942260742187642e+01 4.928876499923789956e-01 2.543294685385779630e-01
4.206540817260742671e+01 4.297942831607823311e-01 3.191815927626464600e-01
4.309139373779296989e+01 3.762261491229563770e-01 3.721579953413174935e-01
4.411737930297852017e+01 3.338187278840580863e-01 4.137682228088718772e-01
4.514336486816406335e+01 2.982655293802779495e-01 4.483680761840186380e-01
4.616935043334961364e+01 2.669530730003928376e-01 4.810201468394794677e-01
4.719533599853515682e+01 2.454617151438540923e-01 5.015828150448508049e-01
4.822132156372070710e+01 2.231649450234780840e-01 5.258273678849217925e-01
4.924730712890625739e+01 2.077223976382281123e-01 5.397741496373315018e-01
5.027329269409180057e+01 1.897403360741357348e-01 5.454860019166026808e-01


==> Figs/1.Colloid_rho_dist/2.DCV/E_2.5/distribution_E_2.5.dat <==
# x rho_solu rho_solv
0.000000000000000000e+00 1.717007450626249765e-01 5.636077778529907656e-01
1.025985565185546955e+00 1.657752119786619904e-01 5.824527811283409795e-01
2.051971130371093910e+00 1.584443166792237068e-01 5.880660114977528385e-01
3.077956695556641087e+00 1.523626322379858511e-01 5.965968067004623343e-01
4.103942260742187820e+00 1.479246462943800133e-01 6.007553638994720391e-01
5.129927825927734553e+00 1.441523582423147598e-01 6.009772631966523448e-01
6.155913391113282174e+00 1.408896167245155262e-01 6.082341920636972210e-01
7.181898956298828907e+00 1.386870607376888553e-01 6.083739064359950932e-01
8.207884521484375639e+00 1.363036979161226514e-01 6.125406821274927971e-01
9.233870086669922372e+00 1.326711242363563525e-01 6.141515066551707092e-01
1.025985565185546911e+01 1.321122667471613388e-01 6.149158264565710574e-01
1.128584121704101584e+01 1.325231913715693710e-01 6.149980113814527138e-01
1.231182678222656435e+01 1.375200348043701115e-01 6.094176549819922961e-01
1.333781234741211108e+01 1.536611540511150509e-01 5.921506022643694411e-01
1.436379791259765781e+01 1.882281334563136177e-01 5.610436081966864164e-01
1.538978347778320455e+01 2.588825133770188414e-01 4.887455297783486197e-01
1.641576904296875128e+01 3.264303031372006725e-01 4.212059585106547321e-01
1.744175460815429801e+01 3.784040496323206049e-01 3.693801448803225029e-01
1.846774017333984474e+01 4.218963118796600353e-01 3.251317813240715560e-01
1.949372573852539148e+01 4.598739656674443177e-01 2.894388684479955454e-01
2.051971130371093821e+01 4.900358330989894040e-01 2.587099250347678070e-01
2.154569686889648494e+01 5.123901326667816836e-01 2.354104988308359236e-01
2.257168243408203168e+01 5.320241112209950218e-01 2.153655956522153858e-01
2.359766799926757841e+01 5.488473653442557110e-01 1.989203921834082067e-01
2.462365356445312869e+01 5.620791382501941769e-01 1.858612076197234952e-01
2.564963912963867543e+01 5.728864558721238343e-01 1.749388311029598242e-01
2.667562469482422216e+01 5.817048983119180727e-01 1.655861866514342917e-01
2.770161026000976889e+01 5.881810703925879347e-01 1.597017460299119673e-01
2.872759582519531563e+01 5.939422336267873304e-01 1.514257240943358285e-01
2.975358139038086236e+01 5.988897661046601595e-01 1.490094873028169342e-01
3.077956695556640909e+01 6.028675164689285548e-01 1.437003411554661214e-01
3.180555252075195583e+01 6.077986119618247196e-01 1.400020195357943309e-01
3.283153808593750256e+01 6.096066803092193842e-01 1.387117162151528527e-01
3.385752365112305284e+01 6.109627315697707672e-01 1.363941013334933616e-01
3.488350921630859602e+01 6.131406320791273901e-01 1.340436124818784047e-01
3.590949478149414631e+01 6.167403317889469383e-01 1.336080323800070413e-01
3.693548034667968949e+01 6.137077080608102087e-01 1.331477968006691548e-01
3.796146591186523978e+01 6.077410825144129447e-01 1.389582709897990709e-01
3.898745147705078296e+01 5.941230404615265304e-01 1.530858595769435671e-01
4.001343704223633324e+01 5.586273714051701589e-01 1.891650415999645840e-01
4.103942260742187642e+01 4.870689573107614967e-01 2.605426488596265244e-01
4.206540817260742671e+01 4.199814031299207717e-01 3.283698673644084298e-01
4.309139373779296989e+01 3.675392025629721227e-01 3.793163022985047705e-01
4.411737930297852017e+01 3.245236128799497966e-01 4.239838089716535530e-01
4.514336486816406335e+01 2.858556057231571579e-01 4.621258326091979285e-01
4.616935043334961364e+01 2.572634703568522641e-01 4.900522700839665124e-01
4.719533599853515682e+01 2.330435729942455514e-01 5.149789578005512514e-01
4.822132156372070710e+01 2.169353277174531081e-01 5.302160428735989139e-01
4.924730712890625739e+01 1.990683250481966038e-01 5.478693647381683851e-01
5.027329269409180057e+01 1.815136250934883400e-01 5.545427806385538894e-01


==> Figs/1.Colloid_rho_dist/2.DCV/E_3.0/distribution_E_3.0.dat <==
# x rho_solu rho_solv
0.000000000000000000e+00 1.690872644513901069e-01 5.664431577614059687e-01
1.025985565185546955e+00 1.648793962974526572e-01 5.828801427377249267e-01
2.051971130371093910e+00 1.556500292332498592e-01 5.893727518033718971e-01
3.077956695556641087e+00 1.506942782628896416e-01 5.961036971511729510e-01
4.103942260742187820e+00 1.461083594544966835e-01 6.019141713403016736e-01
5.129927825927734553e+00 1.413991632587813518e-01 6.066315860285067529e-01
6.155913391113282174e+00 1.379473964137545305e-01 6.094094364895037419e-01
7.181898956298828907e+00 1.367968074654122013e-01 6.105518069453578223e-01
8.207884521484375639e+00 1.346764364034671035e-01 6.138885148955506299e-01
9.233870086669922372e+00 1.335176289626366364e-01 6.136008676584652211e-01
1.025985565185546911e+01 1.300412066401452071e-01 6.185073076738961673e-01
1.128584121704101584e+01 1.314547873481084206e-01 6.155486503781589791e-01
1.231182678222656435e+01 1.384076319930913068e-01 6.105764624228221527e-01
1.333781234741211108e+01 1.521818254032464846e-01 5.957585204666706602e-01
1.436379791259765781e+01 1.905210928605096110e-01 5.593259432666606301e-01
1.538978347778320455e+01 2.596468331784178019e-01 4.863128560018522006e-01
1.641576904296875128e+01 3.287232625413976650e-01 4.196280079529280393e-01
1.744175460815429801e+01 3.862033990035846354e-01 3.627642584273532145e-01
1.846774017333984474e+01 4.280190887833387747e-01 3.191076263302510818e-01
1.949372573852539148e+01 4.641064892988462365e-01 2.828394189800034764e-01
2.051971130371093821e+01 4.930027088872143137e-01 2.548472335653328424e-01
2.154569686889648494e+01 5.190471115821917447e-01 2.310711347970879070e-01
2.257168243408203168e+01 5.352950712312827264e-01 2.107632398588464850e-01
2.359766799926757841e+01 5.554139408422957835e-01 1.929866406069570550e-01
2.462365356445312869e+01 5.639529545374944997e-01 1.812177593639132112e-01
2.564963912963867543e+01 5.733384729589722228e-01 1.725143758189526255e-01
2.667562469482422216e+01 5.860278253606900911e-01 1.636630594092051694e-01
2.770161026000976889e+01 5.896275250705046433e-01 1.567348702416868078e-01
2.872759582519531563e+01 5.964653108206531273e-01 1.508504296201647055e-01
2.975358139038086236e+01 6.000485735454895719e-01 1.466425614662270616e-01
3.077956695556640909e+01 6.052590977829834795e-01 1.425415337146357375e-01
3.180555252075195583e+01 6.081684441237915628e-01 1.371830766123555423e-01
3.283153808593750256e+01 6.118174547885337766e-01 1.359667397241075548e-01
3.385752365112305284e+01 6.130913211242051686e-01 1.332053262480873967e-01
3.488350921630859602e+01 6.148829524866179508e-01 1.324410064466872983e-01
3.590949478149414631e+01 6.163704996269806502e-01 1.304685682495304866e-01
3.693548034667968949e+01 6.151459442462394733e-01 1.324163509692228013e-01
3.796146591186523978e+01 6.107490507650797928e-01 1.365009417358394317e-01
3.898745147705078296e+01 5.955201841845139121e-01 1.524859096253079194e-01
4.001343704223633324e+01 5.577397742164471595e-01 1.896499326567658850e-01
4.103942260742187642e+01 4.831076439314686555e-01 2.636163650501981426e-01
4.206540817260742671e+01 4.143846097454842448e-01 3.324708951159994763e-01
4.309139373779296989e+01 3.636600741085616595e-01 3.819051274322741718e-01
4.411737930297852017e+01 3.168146669260563653e-01 4.310928049739118362e-01
4.514336486816406335e+01 2.822312505358790524e-01 4.659474316161918983e-01
4.616935043334961364e+01 2.515844920475348023e-01 4.946381888923589987e-01
4.719533599853515682e+01 2.310793532895750180e-01 5.171486398174255372e-01
4.822132156372070710e+01 2.118316438823062697e-01 5.350074239941955412e-01
4.924730712890625739e+01 1.983040052467976710e-01 5.500390467550426710e-01
5.027329269409180057e+01 1.804945320249561613e-01 5.543126628488858065e-01


==> Figs/1.Colloid_rho_dist/2.DCV/E_4.0/distribution_E_4.0.dat <==
# x rho_solu rho_solv
0.000000000000000000e+00 1.704433157119362996e-01 5.649556106210499307e-01
1.025985565185546955e+00 1.653149763993251309e-01 5.832417564072046590e-01
2.051971130371093910e+00 1.568663661214969307e-01 5.883947511972807964e-01
3.077956695556641087e+00 1.535214396788162627e-01 5.944106876986134935e-01
4.103942260742187820e+00 1.469384271958010524e-01 6.005005906323377385e-01
5.129927825927734553e+00 1.430757357263659213e-01 6.042728786844047129e-01
6.155913391113282174e+00 1.399362715958888670e-01 6.079712003040754764e-01
7.181898956298828907e+00 1.378405560114082662e-01 6.101984117683665332e-01
8.207884521484375639e+00 1.344874110762393771e-01 6.115709000138895846e-01
9.233870086669922372e+00 1.334929734851719729e-01 6.126968334847673336e-01
1.025985565185546911e+01 1.329834269509061473e-01 6.153103140960021200e-01
1.128584121704101584e+01 1.311013921711177144e-01 6.147350196218307472e-01
1.231182678222656435e+01 1.380953292785414011e-01 6.069027962806150533e-01
1.333781234741211108e+01 1.533981622914940279e-01 5.941723514164565234e-01
1.436379791259765781e+01 1.890746381825939015e-01 5.579287995436742476e-01
1.538978347778320455e+01 2.623096247445819706e-01 4.868224025361186369e-01
1.641576904296875128e+01 3.298820699822275215e-01 4.171871156839456196e-01
1.744175460815429801e+01 3.823407075341494488e-01 3.637997884808614191e-01
1.846774017333984474e+01 4.275670716964907192e-01 3.212608713621487033e-01
1.949372573852539148e+01 4.631613626627081870e-01 2.843269661203607912e-01
2.051971130371093821e+01 4.897728413393678260e-01 2.580442271432271117e-01
2.154569686889648494e+01 5.117162162827527672e-01 2.325586819374450831e-01
2.257168243408203168e+01 5.349005835918507756e-01 2.134506869024742903e-01
2.359766799926757841e+01 5.494062228334510856e-01 1.981807278594734101e-01
2.462365356445312869e+01 5.638296771501710714e-01 1.849982659084667969e-01
2.564963912963867543e+01 5.730015147669572650e-01 1.736649647672948715e-01
2.667562469482422216e+01 5.822473188161358948e-01 1.648300853425236356e-01
2.770161026000976889e+01 5.886166504944594369e-01 1.580498290397922556e-01
2.872759582519531563e+01 5.969666388624312869e-01 1.509079590675816429e-01
2.975358139038086236e+01 6.002293803802289940e-01 1.446783417615571665e-01
3.077956695556640909e+01 6.051111649181973862e-01 1.419169282855355652e-01
3.180555252075195583e+01 6.085711502557115127e-01 1.392541367193717849e-01
3.283153808593750256e+01 6.108558911674192293e-01 1.352435123851497278e-01
3.385752365112305284e+01 6.153760620359137734e-01 1.327039982063096257e-01
3.488350921630859602e+01 6.170361975185144621e-01 1.310931736786291046e-01
3.590949478149414631e+01 6.152774401260566739e-01 1.324492249391768239e-01
3.693548034667968949e+01 6.154993394232297632e-01 1.309698962913068421e-01
3.796146591186523978e+01 6.106997398101510210e-01 1.369283033452236564e-01
3.898745147705078296e+01 5.958324868990643175e-01 1.534639102313991310e-01
4.001343704223633324e+01 5.559563613465177134e-01 1.888856128553670077e-01
4.103942260742187642e+01 4.883592606314026696e-01 2.607974221267594928e-01
4.206540817260742671e+01 4.211073366007981322e-01 3.260029415278191123e-01
4.309139373779296989e+01 3.655256719033739832e-01 3.810421857210179453e-01
4.411737930297852017e+01 3.212444343771738153e-01 4.264904491805426856e-01
4.514336486816406335e+01 2.866610179869969466e-01 4.613039833603821416e-01
4.616935043334961364e+01 2.583483113652901286e-01 4.878743695746038389e-01
4.719533599853515682e+01 2.315888998238413710e-01 5.147077475484425069e-01
4.822132156372070710e+01 2.142067882113843080e-01 5.344567849974891649e-01
4.924730712890625739e+01 1.975972148928157313e-01 5.490692646414400135e-01
5.027329269409180057e+01 1.802479772503116640e-01 5.554961257671811037e-01


==> Figs/1.Colloid_rho_dist/2.DCV/E_5.0/distribution_E_5.0.dat <==
# x rho_solu rho_solv
0.000000000000000000e+00 1.691530123912952654e-01 5.663856283139891978e-01
1.025985565185546955e+00 1.635808744843233464e-01 5.834061262569670836e-01
2.051971130371093910e+00 1.583950057242948239e-01 5.889453901939865066e-01
3.077956695556641087e+00 1.507764631877712147e-01 5.975254963516256623e-01
4.103942260742187820e+00 1.470370491056585127e-01 6.011827255088573185e-01
5.129927825927734553e+00 1.412430119015061769e-01 6.030565417961578634e-01
6.155913391113282174e+00 1.382843546057689610e-01 6.092532851322277621e-01
7.181898956298828907e+00 1.365502526907672598e-01 6.107079583026329139e-01
8.207884521484375639e+00 1.349969576105052027e-01 6.119242951908807626e-01
9.233870086669922372e+00 1.331971077555981764e-01 6.138145484631567506e-01
1.025985565185546911e+01 1.321862331795547740e-01 6.116530849387713520e-01
1.128584121704101584e+01 1.313808209157150686e-01 6.162800962096044444e-01
1.231182678222656435e+01 1.376926231466215622e-01 6.099354200087453437e-01
1.333781234741211108e+01 1.523544137454979353e-01 5.953886883047040390e-01
1.436379791259765781e+01 1.868309897333263470e-01 5.608710198544337722e-01
1.538978347778320455e+01 2.599098249380391024e-01 4.858608389150039786e-01
1.641576904296875128e+01 3.289780358085305223e-01 4.191513353886150428e-01
1.744175460815429801e+01 3.797847563703313778e-01 3.656242938132328035e-01
1.846774017333984474e+01 4.247481287730517363e-01 3.203568371884509824e-01
1.949372573852539148e+01 4.602520163218999927e-01 2.865459590921635158e-01
2.051971130371093821e+01 4.923123555182083444e-01 2.560717889460685792e-01
2.154569686889648494e+01 5.156282187071173917e-01 2.320984463581078627e-01
2.257168243408203168e+01 5.322377920256868844e-01 2.149300155503432175e-01
2.359766799926757841e+01 5.479844236329997065e-01 1.987395853486682296e-01
2.462365356445312869e+01 5.597943973384849059e-01 1.864036281239419557e-01
2.564963912963867543e+01 5.721714470256530349e-01 1.755716550245480234e-01
2.667562469482422216e+01 5.809323600180315017e-01 1.662272290655108231e-01
2.770161026000976889e+01 5.867428342071604463e-01 1.600140487444622617e-01
2.872759582519531563e+01 5.935724014648207092e-01 1.539159273182481302e-01
2.975358139038086236e+01 5.954708732295853624e-01 1.488615544380298139e-01
3.077956695556640909e+01 6.041413828045938406e-01 1.422456679850616912e-01
3.180555252075195583e+01 6.073383763824884429e-01 1.395500024489455815e-01
3.283153808593750256e+01 6.096395542791718247e-01 1.365420341982787611e-01
3.385752365112305284e+01 6.116613034312661235e-01 1.341586713767140004e-01
3.488350921630859602e+01 6.143158765049350212e-01 1.329094605185122957e-01
3.590949478149414631e+01 6.138885148955569582e-01 1.319972078523280190e-01
3.693548034667968949e+01 6.145624312795797684e-01 1.317917455401226012e-01
3.796146591186523978e+01 6.096231172942021548e-01 1.369776143001526780e-01
3.898745147705078296e+01 5.935641829723314888e-01 1.522475733431513656e-01
4.001343704223633324e+01 5.580356399460221217e-01 1.889842347652248011e-01
4.103942260742187642e+01 4.886222523910240811e-01 2.578305463385340834e-01
4.206540817260742671e+01 4.229154049481929079e-01 3.245564868499023481e-01
4.309139373779296989e+01 3.691911195530927503e-01 3.783629571698780558e-01
4.411737930297852017e+01 3.223785863405401186e-01 4.238112206294024631e-01
4.514336486816406335e+01 2.869157912541297484e-01 4.591425198359960769e-01
4.616935043334961364e+01 2.562115033183683943e-01 4.915973466717408202e-01
4.719533599853515682e+01 2.329613880693639505e-01 5.146913105634656205e-01
4.822132156372070710e+01 2.111248535283246075e-01 5.339390199707348961e-01
4.924730712890625739e+01 1.951974150862735014e-01 5.483624742874579905e-01
5.027329269409180057e+01 1.814396586610947382e-01 5.546414025484126542e-01

